xLSTM-SENet: xLSTM for Single-Channel Speech Enhancement

While attention-based architectures, such as Conformers, excel in speech enhancement, they face challenges such as scalability with respect to input sequence length. In contrast, the recently proposed Extended Long Short-Term Memory (xLSTM) architecture offers linear scalability. However, xLSTM-based models remain unexplored for speech enhancement. This paper introduces xLSTM-SENet, the first xLSTM-based single-channel speech enhancement system. A comparative analysis reveals that xLSTM-and notably, even LSTM-can match or outperform state-of-the-art Mamba- and Conformer-based systems across various model sizes in speech enhancement on the VoiceBank+Demand dataset. Through ablation studies, we identify key architectural design choices such as exponential gating and bidirectionality contributing to its effectiveness. Our best xLSTM-based model, xLSTM-SENet2, outperforms state-of-the-art Mamba- and Conformer-based systems of similar complexity on the Voicebank+DEMAND dataset.

==> README.txt <==
It is essential to read the complete set of instructions provided within the template before creating your manuscript for submission to Interspeech 2025.

Templates are provided for both LaTeX and Microsoft Word. The organisers strongly recommend LaTeX, because the template has provides many useful features.

Note: the Microsoft Word template is not included in the Paper Kit from the Overleaf Gallery.

Files included:

LaTeX
-----

Interspeech.cls - defines the Interspeech document class

IEEEtran.bst - BibTeX Bibliography Style file

template.tex - the template in LaTeX format: start from this to create your own manuscript

mybib.bib - example bibliography for use with LaTeX + BibTeX

for_review.pdf - the output from template.tex created with the correct settings for double-blind review, with author names & affiliations redacted *** READ THIS DOCUMENT: it contains important instructions that you need to follow ***

camera_ready.pdf - the output from template.tex created with the correct settings for publication, with author names & affiliations revealed

Microsoft Word
--------------

A basic template providing the necessary styles is provided in the Paper Kit available from the conference website. Authors must refer to the above PDFs for full instructions and manuscript specifications.

